Fast solvers for two-dimensional fractional diffusion equations using rank structured matrices

We consider the discretization of time-space diffusion equations with fractional derivatives in space and either 1D or 2D spatial domains. The use of implicit Euler scheme in time and finite differences or finite elements in space, leads to a sequence of dense large scale linear systems describing the behavior of the solution over a time interval. We prove that the coefficient matrices arising in the 1D context are rank structured and can be efficiently represented using hierarchical formats ($\mathcal H$-matrices, HODLR). Quantitative estimates for the rank of the off-diagonal blocks of these matrices are presented. We analyze the use of HODLR arithmetic for solving the 1D case and we compare this strategy with existing methods that exploit the Toeplitz-like structure to precondition the GMRES iteration. The numerical tests demonstrate the convenience of the HODLR format when at least a reasonably low number of time steps is needed. Finally, we explain how these properties can be leveraged to design fast solvers for problems with 2D spatial domains that can be reformulated as matrix equations. The experiments show that the approach based on the use of rank-structured arithmetic is particularly effective and outperforms current state of the art techniques.

==> exp1.dat <==
1	0.98624	28.49	0.98624	1
2	0.83866	14.435	0.82898	0.29143
3	0.41241	7.6371	0.36266	0.082712
4	0.24404	4.2361	0.15048	0.022095
5	0.1625	3.821	0.071749	0.005588
6	0.086963	2.0473	0.032551	0.0013153
7	0.053385	1.1234	0.01438	0.00029262
8	0.037551	0.62985	0.0059323	0.00010892
9	0.019993	0.5488	0.002476	5.6937e-05
10	0.011075	0.3	0.00095713	2.2159e-05
11	0.006765	0.16646	0.00039998	9.9718e-06
12	0.0047938	0.093651	0.0001693	3.8766e-06
13	0.0019957	0.080265	6.9668e-05	1.653e-06
14	0.0011303	0.044294	2.8349e-05	6.7554e-07
15	0.00073426	0.024709	1.0724e-05	2.69e-07
16	0.00051535	0.013925	4.4304e-06	1.1815e-07
17	0.00020444	0.01182	1.5947e-06	4.2312e-08
18	0.00012924	0.0065589	6.7487e-07	2.0145e-08
19	8.3167e-05	0.0036702	2.4599e-07	7.0881e-09
20	5.9143e-05	0.0020704	1.0564e-07	3.0046e-09
21	2.0921e-05	0.0017465	3.845e-08	1.2265e-09
22	1.2171e-05	0.00097256	1.6738e-08	4.5818e-10
23	8.2089e-06	0.00054535	5.7874e-09	1.9748e-10
24	3.1751e-06	0.00046594	2.595e-09	7.1104e-11
25	1.7907e-06	0.00025854	9.2457e-10	2.7327e-11
26	1.1393e-06	0.00014433	4.6718e-10	1.1379e-11
27	7.5566e-07	8.105e-05	2.6075e-10	4.0036e-12
28	2.6599e-07	6.8866e-05	1.7406e-10	1.6203e-12
29	1.6639e-07	3.8315e-05	1.1593e-10	6.1784e-13
30	1.0596e-07	2.1429e-05	7.6126e-11	2.0766e-13


==> exp2.dat <==
1	0.99267	1034	0.99267	1
2	0.70887	523.87	0.68956	0.36773
3	0.33233	277.17	0.32022	0.15311
4	0.24932	153.74	0.16145	0.072259
5	0.17256	138.68	0.10094	0.039647
6	0.1144	74.3	0.047713	0.017108
7	0.07965	40.77	0.014835	0.0085834
8	0.055874	22.859	0.0062092	0.0039472
9	0.023084	19.917	0.0031222	0.0018236
10	0.010979	10.888	0.0016758	0.00095473
11	0.0068425	6.0412	0.00071037	0.00041989
12	0.0050155	3.3988	0.00025463	0.00018415
13	0.0026997	2.913	0.0001298	7.566e-05
14	0.0018852	1.6075	6.256e-05	2.7738e-05
15	0.0013631	0.89674	3.1084e-05	1.4702e-05
16	0.00099854	0.50537	9.9199e-06	5.7195e-06
17	0.00030374	0.42899	5.2852e-06	2.3371e-06
18	0.0001844	0.23804	2.5554e-06	9.0274e-07
19	0.00012247	0.1332	1.5705e-06	3.3549e-07
20	8.6258e-05	0.075142	9.8717e-07	1.4863e-07
21	4.7524e-05	0.063386	6.5028e-07	5.8608e-08
22	2.9793e-05	0.035297	4.1293e-07	2.6431e-08
23	1.639e-05	0.019792	2.6651e-07	1.0955e-08
24	6.0474e-06	0.01691	1.7548e-07	3.6013e-09
25	4.0113e-06	0.009383	1.1767e-07	1.3906e-09
26	2.1752e-06	0.0052382	7.4608e-08	4.8879e-10
27	1.518e-06	0.0029415	5.0018e-08	1.963e-10
28	6.9398e-07	0.0024993	3.3338e-08	7.7685e-11
29	3.9642e-07	0.0013906	2.2179e-08	2.841e-11
30	2.5442e-07	0.00077773	1.4652e-08	1.1835e-11


==> fd-times-vc_1.dat <==
512	0.43394	14
1024	0.74335	14
2048	1.1264	16
4096	2.147	16
8192	4.2584	16
16384	9.0748	15
32768	21.984	15
65536	46.021	15


==> fd-times-vc_2.dat <==
512	0.4903	18
1024	0.82899	19
2048	1.7711	21
4096	3.4406	21
8192	7.2818	22
16384	18.231	22
32768	41.305	24
65536	93.946	25


==> fd-times-vc_3.dat <==
512	3.599	16
1024	6.0987	17
2048	11.041	17
4096	28.426	18
8192	50.683	18
16384	82.196	18
32768	154.47	19
65536	273.86	18


==> fd-times-vc_4.dat <==
512	2.543	20
1024	4.1081	20
2048	7.1323	21
4096	16.657	21
8192	27.59	21
16384	47.465	22
32768	87.53	21
65536	167.62	22


==> fd-times_1.dat <==
512	0.35454	15
1024	0.59952	15
2048	1.1161	16
4096	2.5925	16
8192	5.0607	16
16384	9.7606	16
32768	19.368	16
65536	43.256	16


==> fd-times_2.dat <==
512	0.43312	18
1024	0.68679	19
2048	1.7154	20
4096	3.7454	21
8192	6.9442	21
16384	13.088	21
32768	31.014	22
65536	78.369	23


==> fd-times_3.dat <==
512	3.1024	15
1024	5.9714	15
2048	10.803	15
4096	26.865	16
8192	45.081	16
16384	88.64	16
32768	193.32	16
65536	430.49	16


==> fd-times_4.dat <==
512	2.5788	18
1024	4.4793	18
2048	7.6347	19
4096	17.345	20
8192	31.547	20
16384	53.47	21
32768	106.58	22
65536	216.21	23


==> fe-times_1.dat <==
512	0.66915	10	13
1024	0.42022	11	14
2048	0.7966	12	13
4096	1.8017	13	13
8192	3.0492	13	14
16384	7.1786	14	14
32768	12.884	15	15
65536	31.659	14	15


==> fe-times_2.dat <==
512	0.51936	13	10
1024	0.78002	14	10
2048	1.2736	14	11
4096	2.7482	15	11
8192	5.9024	15	11
16384	14.187	16	11
32768	38.763	20	11
65536	90.825	20	11


==> fe-times_3.dat <==
512	1.9487	10	0
1024	2.0073	11	0
2048	5.5248	12	0
4096	7.9122	12	0
8192	22.53	13	0
16384	42.353	13	0
32768	84.935	14	0
65536	122.62	14	0


==> fe-times_4.dat <==
512	1.534	13	0
1024	2.0102	14	0
2048	5.2809	15	0
4096	8.4938	15	0
8192	24.894	16	0
16384	41.295	16	0
32768	78.597	16	0
65536	90.608	16	0


==> mtm-times.dat <==
64	0.038553	12
128	0.070131	14
256	0.14451	16
512	0.38861	19
1024	1.2271	21
2048	3.8116	24


==> mtm-times_1.1.dat <==
64	0.016826	8
128	0.022557	9
256	0.029398	10
512	0.048133	11
1024	0.097318	12
2048	0.22018	12


==> mtm-times_1.5.dat <==
64	0.017851	9
128	0.022864	10
256	0.031736	11
512	0.05648	12
1024	0.12568	13
2048	0.24618	13


==> mtm-times_1.9.dat <==
64	0.018881	10
128	0.026618	11
256	0.035004	12
512	0.063119	13
1024	0.11447	13
2048	0.25288	13

